Comparison of Outlier Detection Algorithms on String Data

Outlier detection is a well-researched and crucial problem in machine learning. However, there is little research on string data outlier detection, as most literature focuses on outlier detection of numerical data. A robust string data outlier detection algorithm could assist with data cleaning or anomaly detection in system log files. In this thesis, we compare two string outlier detection algorithms. Firstly, we introduce a variant of the well-known local outlier factor algorithm, which we tailor to detect outliers on string data using the Levenshtein measure to calculate the density of the dataset. We present a differently weighted Levenshtein measure, which considers hierarchical character classes and can be used to tune the algorithm to a specific string dataset. Secondly, we introduce a new kind of outlier detection algorithm based on the hierarchical left regular expression learner, which infers a regular expression for the expected data. Using various datasets and parameters, we experimentally show that both algorithms can conceptually find outliers in string data. We show that the regular expression-based algorithm is especially good at finding outliers if the expected values have a distinct structure that is sufficiently different from the structure of the outliers. In contrast, the local outlier factor algorithms are best at finding outliers if their edit distance to the expected data is sufficiently distinct from the edit distance between the expected data.

==> DISCLAIMER.txt <==
The logos in core/title_page of the University of Potsdam (logo_UP.pdf) and the Hasso Plattner
Institute (logo_HPI.pdf) are both subject to copyrights of the respective institutions. I was
granted permission to include them as a part of this template. However, please note that you can
only use them when you comply with the following points:

    – You are not allowed to use the logos for any kind of advertisement.
    – You are only allowed to use any of these two logos if the thesis is connected to the
      respective institution (that is, the University of Potsdam or the Hasso Plattner Institute).
    – The logos must not be edited.

If you want to use the logos despite not complying with all of the points above, please contact the
respective institution and ask for permission.

The rest of this template does not follow any restrictions at all. You are allowed to do with it
whatever you want. Note that this means that you can use this template for other universities too as
long as you do not use any of the two logos mentioned above.
